A Comparison of Superposition Coding Schemes

There are two variants of superposition coding schemes. Cover's original superposition coding scheme has code clouds of the identical shape, while Bergmans's superposition coding scheme has code clouds of independently generated shapes. These two schemes yield identical achievable rate regions in several scenarios, such as the capacity region for degraded broadcast channels. This paper shows that under the optimal maximum likelihood decoding, these two superposition coding schemes can result in different rate regions. In particular, it is shown that for the two-receiver broadcast channel, Cover's superposition coding scheme can achieve rates strictly larger than Bergmans's scheme.

==> figs/f_uv.eps_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'f_uv.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{250.03337087bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.47807425)%
    \put(0,0){\includegraphics[width=\unitlength]{f_uv.eps}}%
    \put(0.37538598,0.13796206){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_1$}}}%
    \put(0.04661097,0.45540006){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$R_2$}}}%
    \put(0.95357651,0.13796206){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_1$}}}%
    \put(0.6248015,0.45540006){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$R_2$}}}%
    \put(0.7835205,0.1039509){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\small Decoder~2}}}%
    \put(0.7835205,0.05860266){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\small $R_2 < I(X;Y_2|U)$}}}%
    \put(0.7835205,0.01325432){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\small $R_2 + \min\{R_1,I(X;Y_2|V)\}< I(X;Y_2)$}}}%
    \put(0.19399285,0.1039509){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\small Decoder~1}}}%
    \put(0.19399285,0.05860266){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\small $R_1 < I(X;Y_1|V)$}}}%
    \put(0.19399285,0.01325432){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\small $R_1 + \min\{R_2,I(X;Y_1|U)\}< I(X;Y_1)$}}}%
  \end{picture}%
\endgroup%


==> figs/f_uv_dec.eps_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'f_uv_dec.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{250.03337087bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.38454342)%
    \put(0,0){\includegraphics[width=\unitlength]{f_uv_dec.eps}}%
    \put(0.37538598,0.04443125){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_1$}}}%
    \put(0.04661097,0.36186925){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$R_2$}}}%
    \put(0.95357651,0.04443125){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_1$}}}%
    \put(0.6248015,0.36186925){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$R_2$}}}%
    \put(0.7835205,0.01042009){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\small Rate region~\eqref{eqn:uv2}}}}%
    \put(0.19399285,0.01042009){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\small Rate region~\eqref{eqn:uv1}}}}%
  \end{picture}%
\endgroup%


==> figs/f_ux.eps_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'f_ux.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{250.03337087bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.47807425)%
    \put(0,0){\includegraphics[width=\unitlength]{f_ux.eps}}%
    \put(0.37538598,0.13796201){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_1$}}}%
    \put(0.04661097,0.4554){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$R_2$}}}%
    \put(0.95357651,0.13796206){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_1$}}}%
    \put(0.6248015,0.45540006){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$R_2$}}}%
    \put(0.19399285,0.10395085){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\small Decoder~1}}}%
    \put(0.19399285,0.0586026){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\small $R_1+\min\{R_2, I(X;Y_1|U)\} < I(X;Y_1)$}}}%
    \put(0.7835205,0.10395085){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\small Decoder~2}}}%
    \put(0.7835205,0.0586026){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\small $R_2 < I(X;Y_2|U)$}}}%
    \put(0.7835205,0.01325426){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\small $R_1+R_2 < I(X;Y_2)$}}}%
  \end{picture}%
\endgroup%


==> figs/f_ux_dec.eps_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'f_ux_dec.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{250.03337087bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.38546039)%
    \put(0,0){\includegraphics[width=\unitlength]{f_ux_dec.eps}}%
    \put(0.37538598,0.04534813){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_1$}}}%
    \put(0.04661097,0.36278613){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$R_2$}}}%
    \put(0.95357651,0.04534819){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_1$}}}%
    \put(0.6248015,0.36278619){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$R_2$}}}%
    \put(0.19399285,0.01133697){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\small Rate region~\eqref{eqn:ux1}}}}%
    \put(0.7835205,0.01133697){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\small Rate region~\eqref{eqn:ux2}}}}%
  \end{picture}%
\endgroup%

